On Parallelism in Music and Language: A Perspective from Symbol Emergence Systems based on Probabilistic Generative Models

Music and language are structurally similar. Such structural similarity is often explained by generative processes. This paper describes the recent development of probabilistic generative models (PGMs) for language learning and symbol emergence in robotics. Symbol emergence in robotics aims to develop a robot that can adapt to real-world environments and human linguistic communications and acquire language from sensorimotor information alone (i.e., in an unsupervised manner). This is regarded as a constructive approach to symbol emergence systems. To this end, a series of PGMs have been developed, including those for simultaneous phoneme and word discovery, lexical acquisition, object and spatial concept formation, and the emergence of a symbol system. By extending the models, a symbol emergence system comprising a multi-agent system in which a symbol system emerges is revealed to be modeled using PGMs. In this model, symbol emergence can be regarded as collective predictive coding. This paper expands on this idea by combining the theory that ''emotion is based on the predictive coding of interoceptive signals'' and ''symbol emergence systems,'' and describes the possible hypothesis of the emergence of meaning in music.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> jp.txt <==


% 音楽と言語には並列性があると長く論じられてきた\cite{???}。
% その関係性は人類学的な視点から、文化的、記号論的、言語学的、音楽学的なものと幅広く、一枚岩で論じられてきた訳では無い\cite{???}。脳科学においては言語処理と音楽処理の類似と差異が論じられ、検証されている\cite{???}。
% 音楽と言語の構造的類似性はsyntaxを中心に据えて議論されることが多い。
% 言語進化の視点ではsongbirsの鳴き声がある程度の文法構造を持っていることから、歌の複雑性が高まることが言語進化の前駆体になっているのではなないかという議論がある。

% 一方で、音楽の持つ意味論に関しては、言語における意味との類似との並列性に関して語られることは殆どなかった。これは一見、意味における音楽の特殊性を物語っているように見える。しかしながら、実際には言語の側でも意味を論じるのは難しいという問題がある。言語学や自然言語処理において言葉の意味はほとんどdistributional semanticsにおいてのみ議論されうる。これはつまり外界との関係性ではなく、記号間の関係性によって記号の意味を考えるということである。

% これに対して、筆者は記号創発システムというシステム描像を提案し、人間が感覚運動系に基づく概念形成を行うことと、社会的な相互作用から社会的なレベルで意味が決まる姿を統一的なシステムダイナミクスとして図式的なモデルにおいて表現した。これに対する構成論的なアプローチとして筆者とその共同研究者が取り組んできた記号創発ロボティクスと呼ばれる一連の研究がある。
% これは認知のダイナミクスと社会のダイナミクスを共にシステム描像の中に取り組むことによって、記号の意味が創発する様子を記述する。
% これは近年、集団による予測符号化と関係することが分かってきており、自由エネルギー原理などの一般的な自己組織化に基づくシステムダイナミクスの議論との関係性が見えてきている。

% 本論文の「問い」は、「音楽（特に歌）の持つ「意味」とは何なのか？」というものである。この問に対して確率的生成モデルに基づいて行なわれてきた記号創発ロボティクスの研究と、記号創発システム論の議論を下敷きに仮説的な主張を提示したい。
% それは記号創発システムにおける、内受容感覚を環境とした予測符号化によって行なわれる内的表象形成を、感覚運動系を用いた身体的相互作用に基づく外部環境との相互作用に友づく内的表象形成によって置き換えることで、記号創発システムにおける意味生成の議論を同様に当てはめられるのではないかということである。

% そこでまず本稿では学会で行った招待講演において語った記号創発システム、記号創発ロボティクス、および言語モデルに基づく自動作曲に関する確率的生成モデルに基づく研究を再訪する。ここで特に言語と音楽の並列性に特段の強調を置く。




% 言語獲得はマルチモーダルな感覚運動情報と紐づいている。それらのマルチモーダル情報を確率的生成モデルで統合することにより、言語獲得のモデルをある程度は構成することができる。筆者らが牽引してきた記号創発ロボティクスの研究において様々な確率的生成モデルが構成され、また検証されてきた。

% 岡ノ谷らはsongbirdの歌が分節構造と文法を持つことに注目し、音列と状況を相互に分節化する能力が人間の言語進化の基礎となっているという仮説を提唱した。本節で説明する筆者らの一連の研究を動機付けたのは、岡ノ谷のsongbird の 「相互分節化仮説」である。
% このことは 言語と音楽のパラレリズムを論じる本書の視点から言えば興味深い。
% 一連の研究によって、音列からの語彙獲得は教師なし音素・単語獲得とマルチモーダルカテゴリ形成のモデルを統合することによって、実現されてきた。



% 言語獲得の中で重要な一歩が、word discovery と phone acquisition である。
% 人工知能研究において音声認識は''text to speech''を意味し、それを構成する際にはtextを読み上げたspeech signalと、そのtranscriptionを準備し、それらを用いて音声認識器を訓練するのが通常であった。しかし、人間の幼児が、言語獲得するフェーズはそのようなものではない。人間の幼児がtranscription, i.e., written text,　を読めるようになるのは、音声言語を獲得するよりも後である。

% 確率的生成モデルにより音声そのものの生成過程を表現し、phonesとwordsを表す潜在変数を推論することで、unsupervised simultaneous phone and word acquisition を実現したのが、nonparametric Bayesian double articulation analyzer である。これは単純に音声言語が広く持つと言われているdouble articulation, which is also called ``pattern of duality,'' を生成過程に仮定し、そのベイズ推論によりphoneと word の発見を実現するものである。これは全体としてはHDP-HSMMの拡張となっており、言語モデルの視点からはNPYLMの特殊化および拡張となっている。
% このNPB-DAAにおいて用いられた確率的生成モデルはhierarchical Dirichlet process-hidden language modelと呼ばれる。
% 語彙獲得には音の配列情報である distributional cue だけでなくprosody情報（アクセントや無音区間）に関するprosodic cue や、他の刺激との共起情報を表すco-occurrence cueなどを幼児は用いると知られているが、これらを統合したモデルも提案されている。  
% それ以降、教師なし学習に基づく音声認識器の構成はZerospeech challengeなどを通して注目を浴びて、特にニューラルネットワークを用いたself-supervised learning に基づくrepresentation learning との関係で、大いに性能を向上させている。

% 一方で、マルチモーダル情報に基づくロボットによる物体カテゴリ形成に関する一連の研究がある。視覚、触覚、聴覚情報といったマルチモーダル情報を確率的生成モデルで統合することで、様々なレベルでの物体カテゴリ形成が教師なし学習で可能なことが示されてきた。場所のカテゴリに関しても同様の研究がなされてきた。
% これらは確率的生成モデルに基づく予測符号化が記号創発システムにおける身体的相互作用に基づく内的表象形成を表現する可能性を示している。


% さらにこれらの研究において提案された確率的生成モデルを統合することができる。音列からの語彙獲得は教師なし音素・単語獲得とマルチモーダルカテゴリ形成のモデルを統合することによって、実現されてきた。
% 物体カテゴリと音列の相互学習に関しては[]の研究がある。場所カテゴリと音列の相互学習に関しては[]の研究がある。
% 音列からの語彙獲得は教師なし音素・単語獲得とマルチモーダルカテゴリ形成のモデルを統合することによって、実現されることが示された。

%\footnote{このように確率的生成モデルを用いて、様々な予測符号化を統合することは、人間の認知のモデルを構成する上で本質的である。そのためのFrameworkとして、筆者らはSERKETを提案している。このような認知モジュールの統合化のアプローチに基づき、脳に学び全脳認知アーキテクチャを確率的生成モデルに基づいて行う、WB-PGMのアプローチが提案されている。
%その関連研究において上記NPB-DAAによる音声言語獲得やSLAMに基づく場所理解の解剖学的妥当性も検討されている。}


% 音楽と言語の類似性はまずそれらが離散性を有する音の線形的な系列により表現されるという点にある。
% 単純に言えば、言語は音素もしくは文字の系列であり、音楽は一定の高さを持つ音もしくは音符の系列である。もちろん音声言語におけるプロソディによる感情表現や、音楽演奏におけるピッチベンドなど、離散性に囚われない部分は言語や音楽にたくさんある。しかし、特にそれを書き言葉による文書や、楽譜として記した際には、離散的な文字もしくは音符の系列となることは一定の近似として受け入れられることだろう。

% 言語学および情報科学において「言語をどうモデル化するか？」はそれ自体が大きな問いだ。しかし、単純に文字列や単語列を離散的な「記号」の規則的な配列であると考えると、文字列や単語列の確率過程としてモデル化するのは数学的な妥当な試みであった。これが言語モデルである。この考え方は情報理論の古典であるShannonの論文にまで遡る。


% 単語列（もしくは文字列）$w_{1:T} =\{w_1, w_2, \ldots, w_T \}$を考えた時、言語モデルは$P(w_{1:T})$を計算する統計モデルである。多くの場合、時間方向への逐次的な生成を考えて $P(w_t|w_{1:t-1})$を考える。これを$n$で打ち切って近似したもの($P(w_t|w_{t-n+1:t-1})$)が、n-gramモデルである。
% 2010年代なかばまではコーパス上の$w_{t-n+1:t}$の統計を軸にしたn-gramモデルとその拡張が中心的に扱われるモデルであった。しかし、2010年代のディープラーニングの隆盛以降、LSTM等のニューラルネットワークを用いて$P(\dot |w_{1:t-1}) \approx f(w_{1:t-1}; \theta)$として直接近似する手法が中心になっている。ここで$P(\dot)$は全確率変数に関する対する確率をベクトルとして出力することを意味する。また$f$はニューラルネットワークが表す関数であり、$\theta$はそのパラメータである。
% 近年、この考え方はTransformerを用いた大規模言語モデルへと発展し、その一般性や性能が広く知られるようになっている。


% 上で説明した言語モデルは確率的生成モデルである。離散的な単語（もしくは文字）の系列が生成される確率過程を表現している。音楽と言語のsyntaxの違いが議論されているが、そこには差異が存在する。それは、言語にみられる二重分節構造や句構造文法のような明確な文法が音楽には存在しないことである。しかしながら確率的生成モデルとしての言語モデルはこれらを陽に表現しない。故に、言語モデルの考え方は、音楽における音列に潜むsyntaxを捉えるのにも同様に使える。むしろ言語モデルとは言語と音楽の並列性を議論する際の重要な抽象度を有していると言えるだろう。

% 統計的な言語モデルにより音列を捉えて自動作曲が多くなされてきた。ただ音符のbigramモデルやtrigramモデルではメロディーの長期的な依存性, i.e., メロディーの流れ、を捉えることは出来ず、より長いコンテクストを考慮した言語モデルが必要となる。ノンパラメトリックベイズに基づく、理論上無限のコンテクストを考慮する言語モデルが提案された。白井らは持橋らが提案したVariable-order Pitman-Yor Language model を用いて、メロディ生成を行う手法を提案した。
% 確率的生成モデルにより自動作曲を行うもう一つのポイントは「事後分布からのサンプリング」を陽に考えることが出来る点である。
% 作曲のような創造的な活動では、最適な解を見つけるというよりも、解の候補を合理的に数多く提案することが重要になる。
% これは最適化問題として自動作曲を定式化するよりも、事後分布からのサンプリングとして考える方が適切であることを意味している。
% 白井らはメロディ生成を事後分布からのサンプリング問題として捉え、ギブスサンプリングの導出とそれに基づく自動作曲を提案した。
% また確率的生成モデルとしてコード進行や歌詞により制約などを統合すれば、様々な音楽的構成要素を考慮した自動作曲のモデルを作成できる。



% 2010年代半ばよりディープラーニングの成功に呼応して、リカレントニューラルネットワークが音列のモデル化に盛んに用いられるようになった。
% リカレントニューラルネットワークは表現学習を含みながら、n-gramモデルにおけるコンテクスト長に注意を払うことなく、容易に時系列データをモデル化できるようになる。
% 特にvariational autoencoder (VAE)は確率的生成モデルであり、そのネットワークアーキテクチャに様々なニューラルネットワークを用いることができる。
% これは上記の確率的生成モデルによるアプローチと親和性が高い。
% 近年では自然言語処理や画像認識において高い性能を発揮したTransformerを用いる研究も多い。

% Deep learningの隆盛以降、自動作曲は活気づいている。しかし、Deep learning 自体が本質的というよりかは、自動作曲においては、楽曲における音列の遷移パターンやコード進行等との依存関係をどうモデル化するかが本質的である。
% そこからサンプリングにより音楽を生成という発想は変わらないまま進んでできている。

% 近年、言語モデルは大規模モデルや基盤モデルと呼ばれる大規模化の方向に進んでおり、その強力さが明らかになってきている。自動作曲への応用もある。一方で、これらが音列そのものの生成モデルでしかなく、上記の議論の枠組みに沿ったものであることは間違いない。


% 記号創発システムとは記号が社会において意味を持つ仮定を表現した図式的モデルである。
% 記号には恣意性があり、サインと対象の関係はアプリオリには決まらない。また他人が（音列などの）サインを発した時にそれが「何を意味しているのか？」は、相手の頭の中を覗けないゆえに、確実には分からなず、推論するしかない。
% このような記号論的な前提を受け入れた時、私たちは社会においてどのように自律分散的な適応を通じて、記号の意味を共有できるのだろうか。

% 記号創発システムは複数のエージェントからなるマルチエージェントシステムである。
% エージェントは環境との相互作用に基づき、内的表象系を形成する。これはピアジェの発生的認識論に照らせばシェマの形成に対応する。
% バーサローの知覚的記号システムに従えば、知覚的記号の形成に対応する。現代の人工知能の用語に基づけば、マルチモーダルセンサ情報に基づく表現学習と呼べるだろう。
% これによりエージェントは単体でカテゴリや概念めいたものを形成することができる。しかし、これらの内的表象は、他者とのコミュニケーションに用いることができる「記号」ではない。
% 記号論のパースの定義に従えば、記号とはサインと対象と解釈項の三項関係である。書き言葉における文字列や、話し言葉における音列はこのsignに当たる。
% サインとしての音列が、脳内のどのような内的表象と関係づくかに関しても、任意性がある。
% これをエージェント間のcommunicationとinteractionを通して調整することができれば、エージェントは記号システムを形成し、記号的コミュニケーションを行うことができるようになる。
% この結果生まれるのが emergent symbol system である。

% どのようにして相手の頭の中を覗くことなしに、エージェントは相手の言葉の意味を理解するようになるのだろうか？　また、そのような学習過程がいかにして、集団の中に安定した記号システムを創発しえるのだろうか？
% この問いに対して、筆者らは「集団における記号創発とは集合的な予測符号化である」というテーゼを提出している。これは「分散的なベイズ推論」と言ってもいいし、「社会的な表現学習」と言ってもよい。
% 筆者らはメトロポリス・ヘイスティングス名付けゲームとよばれる言語ゲームを導入し、言葉の意味の創発と集団内での共有が、集団全体による表現学習の分散化と見なせることを示した。
% 同じ記号システムを用いてコミュニケーションに参画するエージェントの「脳を結合」するような統合的な認知システムを考えた上で、それを分散化するアルゴリズムが、その名付けゲームと数学的に等価になるのだ。


%これは確率的生成モデルによる表現が「記号の意味の創発」を表現しうるフレームワークであることを示唆している。


% 本稿が改めて論じるまでもな音楽と言語のパラレリズムは広く論じられている。
% 本節では記号創発システムの視点から「音楽の意味」に関して、仮説的なopinionを提出する。


% 言語進化の視点からは、songbirdsにおけるような歌の要素の多様性がが人間の言語進化の前駆体になっていると指摘される。
% 音楽学の視点からは音楽に潜む文法構造が、ある意味で言語と同じような性質を持っていると指摘される（ただし二重分節構造や句構造文法などは持たず、その性質は大きく異なるが）。
% その多くは「文法」を中心としたものである。
% そもそも言語学においてもその議論の多くが文法に集中している。
% そして重要なのは文法とはあくまでもサインのシステムの構造に関わるものであるという点である。サインは解釈項（または「意味」）とはことなり観測可能なものであり、実際のデータに基づいて議論しやすい。


% 音楽の「意味」に関しては、多くの論考においてモデル化が避けられている。「意味」の問題は取り扱うのが難しく、「音楽の意味とは何か？」という議論に関しては、その定義の時点で合意が取れないためである。
% しかし、言語においても「意味」の取り扱いは難しい。
% 「意味」をサインと対象の二項関係として定義し、さらに私たちの使う記号システムが static であると仮定すれば、その描像は比較的単純なものとなる。
% 人工知能の画像認識器などがよく用いる世界観であり、プラトンのイデア論的な世界観といっても良いかもしれない。「りんご」というサインには、その対象としてのりんごの概念が存在し、それが「りんご」の意味である、という見方である。しかし、このような静的な描像では発達的な言語獲得は捉えられない。ましてや、言語そのものが創発する言語進化を捉えることはできない。
% 記号「創発」の視点から言えば、言語の意味の問題も簡単ではないのである。その理解のためには記号創発システムの視点が必要であると筆者は考えている。
% 「言語の意味」が記号創発システムによりモデル化できるのであれば、「音楽の意味」も記号創発システムによりモデル化することができるのではないか？


% 言葉の意味とは話者が内部に持つintentionであったり、話者が意味するobjectであったりする。記号創発システムのモデルでは、その解釈のためには聞き手がコミュニケーションに先行して、内的表象系を組織化しておく必要性が主張される。サインとしての言語と、自らの感覚運動情報を通じて形成した内的表象系をすり合わせることで、記号システムが調整される（創発する）。
% この時、従来の記号創発システムにおける、身体的相互作用に基づく内的表象系形成は、そのinteractionの対象を外部的な環境として描きがちである。実際には環世界（主観的な世界）における現象を対象としており、必ずしも外部世界のみを対象にするわけではないが。言語もmulti-facet な現象でありこれは一面的な表現であるが、外界の出来事を表現する言語に限れば、このような説明も一定の妥当性を持つだろう。
% これにより外界からの刺激に基づき、外界の事象を表現するための言語が生まれる。


% 先に述べたように「音楽の意味」を定義するのは難しい。しかし、もし「音楽の意味」を「言語の意味」と同じく聞き手が受ける心的状態の変化、つまり内的表象の推論（もしくは状態更新）として捉え、特に感動（つまり、心が動かされること、もしくは感情への影響として捉えるならば、予測符号化の議論を通して記号創発システムの議論へと繋げることができる。

% 近年、感情が内臓感覚や内部感覚受容体の予測符号化に基づくという議論がある。
% これに基づき仮説的に図のような対応関係を投げかけてみたい。
% 音楽というサインが言語のサインに対応する。言語の解釈を支える「知覚的な」内的表象系が、音楽においては「感情の」内的表象系に対応する。
% 知覚的な内的表象系は外部環境との感覚運動情報を予測符号化しようとして組織化される。これに対して感情的な内的表象系は外部環境との感覚運動情報を予測符号化しようとして組織化される、と考える。この対応関係は????の示す図に対応している。
% こう考えるとするならば、言語の創発と獲得を議論してきた記号創発システムの議論を音楽という記号システムの創発に対応付けられることが出来るよう思われる。




% 一つ重要な差異があれば、それは、言語により表現される物体等と人間が相互作用し予測符号化する際に、その対象とするモダリティの外部感覚受容に、言語が直接の影響を与えないのに対して、音楽は内部感覚受容に比較的直接的な影響を与えやすいということだ。
% Peirceは記号の意味に、一次性、二次性、三次性という分類を与えている。完全ある恣意性を有する記号は、サインと対象と解釈項の恣意的な三項関係により意味を与えられるため、これは三次性と呼ばれる。これに対して、一次性とはサインそのものが「意味」の理由を持っていることを意味する。例えば心拍と動悸する音列はそれ自体が、私たちの内臓感覚に影響を与える。これは音楽が一次性の記号的側面を多く有していることを意味する。一方で、音楽の流行が移り変わり、時代とともにその印章が変わることからもわかるように、音楽が文化的な意味を持つ記号であることも確かだ。また、音の並びによりその意味が変わるcombinatoriality を持つことも確かだろう。
% その意味で、音楽の持つ社会的な意味を議論する際には、記号創発システム論が持つシステム描像が、その議論を新たに整理する上での補助線になるだろう。


% 本稿では記号創発ロボティクスの一連の研究で開発されてきたGenerative Models for Symbol Emergence　based on Real-World Sensory-motor Information　and Communication　について紹介すると共に、その背景となる記号創発システム、そして、それらのモデルがおける自動作曲のモデルとの近親性について述べた。
% それらを踏まえつつ記号創発システムが集合的予測符号化と見なせるという考え方を紹介した。
% この考え方に感情が内臓感覚受容の予測符号化により説明出来るという仮説と融合させることで、「音楽の意味」を感情を媒介としながら、記号創発システムと接続する見方を新たに提出した。



% 筆者は人工知能研究の文脈の中で、記号接地問題における記号観の混乱を指摘し、記号創発問題こそが論じられるべき問題だと指摘してきた。そこで生まれた記号創発システムという描像は、従来意味を持たないサインが意味を持つ過程を人間により構成されるマルチエージェントシステム内の創発現象として表現している。そしてそれは今や、数学的基盤を持ち始めている。本稿で議論したその「音楽の意味」への接続は、音楽情報学や音楽学といったより音楽に密に接してきた研究コミュニティの外部から投げかける極めて仮説的な描像の提示である。
% しかし「音楽の意味」というとらえどころのない対象を議論するためには、学際的な思考が示唆となることを期待しながら、本keynote講演をきっかけとして記述した次第である。
% 筆者は言語という特定の記号ではなく、音楽を含んだより広い記号の創発的なダイナミクスに強い関心を持つ。これらの議論が、より強固なモデル論的な基盤を持って、学際的な議論を生み、発展することを期待する。
